Quality Assessment of Linked Datasets using Probabilistic Approximation

With the increasing application of Linked Open Data, assessing the quality of datasets by computing quality metrics becomes an issue of crucial importance. For large and evolving datasets, an exact, deterministic computation of the quality metrics is too time consuming or expensive. We employ probabilistic techniques such as Reservoir Sampling, Bloom Filters and Clustering Coefficient estimation for implementing a broad set of data quality metrics in an approximate but sufficiently accurate way. Our implementation is integrated in the comprehensive data quality assessment framework Luzzu. We evaluated its performance and accuracy on Linked Open Datasets of broad relevance.

==> rebuttal.txt <==
.We thank reviewers for the valuable feedback.

R1 "Table 2 results are based on only one dataset": We used two datasets here: LAK (left) and LSOA (right).

R1 "How would another mixing time affect accuracy?": Determining a more accurate average mixing time for the LOD cloud would require the evaluation of each and every dataset. This would mean to have a more accurate estimate as described in Section 3.

R2 "must one run a good number of settings for new datasets?": The experiments show, the best setting is between P3 and P4 across datasets. We deem this a good default for new datasets, but further experimentation would indeed increase accuracy.

R4,R5 "how are the different parameter settings obtained": Parameter settings were obtained by observing the algorithm's parameters in correlation with the datasets and metrics. E.g., Section 5.1 discusses how 'k' can be defined using: (1) size of dataset, (2) available memory. E.g., wrt. dataset size, we estimated the possible number of unique URIs (for the global reservoir) and resources for each (PLD reservoir size).

R5 "benefits of sampling not shown in theoretical analysis or experiments study in Table 3": We disagree, in our experiments with the WH dataset (having >= 2M triples), assessment time drops from 33.82s to less than 8s with sampling.

R5 "no concise formula on calculation of "Extensional Conciseness"... may relate to the "SameAs" relationship" - Extensional Conciseness is not related to "sameAs". As described in Section 4 (and [13]), extensional conciseness assesses a dataset for "duplicates", where two instances have the same set of properties and values, but different URIs - the metric is not looking for "sameAs" chains.

R5 "it is doubtful the bloom filter is suitable for de-duplication": The RLBSBF bloom filter extension specifically targets data de-duplication in streams [1].

R5 "is it acceptable when the value of approx. Extensional Conciseness reaches 0.6 while real value is 1?":  If the parameter setting is not appropriate (as in the case of P1), it is expected to give an imprecise estimate. This is described in Section 3, where the accuracy of the result depends on the size of the bit vector. Hence, P1 is not a suitable parameter.

R5 "benefit of estimated methods with random walk should be analyzed in more detail. for a dataset with 75K size, is it better to calculate metrics directly?" - This is correct. In general, for small datasets "accurate" metrics can be computed within reasonable time (as experimental results show). If datasets are larger, our results show that we can get good approximations in significantly less time. The main aim of our work was to show exactly this.

R5 "Table 6...authors do not give explanation what values mean": The values in table 6 are the metric value for each dataset (described in the paragraph beneath). For example, the metric value for approx. clustering coefficient gave a value of 1 to the SWETO dataset. In Section 3 we describe what the values represent for each metric.

